Theories of Neutrino Masses and Mixings

Recent developments in our understanding of neutrino masses and their implications for physics beyond the standard model are reviewed.

==> babu.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 18 18 552 354
%%Creator: ACE/gr (xmgr) v2.10
%%Title: babu.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap
0.000000 0.000000 0.000000 setrgbcolor
1 setlinewidth
/Times-Italic findfont 
60 scalefont
 setfont
[] 0 setdash
567 719 m
1932 719 l
stroke
[] 0 setdash
763 709 m
766 712 l
stroke
[] 0 setdash
789 716 m
1174 1167 l
stroke
[] 0 setdash
1171 1158 m
1585 716 l
stroke
[] 0 setdash
1171 1158 m
1171 1158 l
stroke
[] 0 setdash
1171 1158 m
1171 1126 l
stroke
[] 0 setdash
1168 1110 m
1168 1114 l
stroke
[] 0 setdash
1171 1098 m
1171 1060 l
stroke
[] 0 setdash
1171 1028 m
1171 990 l
stroke
[] 0 setdash
1174 962 m
1171 930 l
stroke
[] 0 setdash
1174 899 m
1171 896 l
stroke
[] 0 setdash
1171 896 m
1171 861 l
stroke
[] 0 setdash
1174 829 m
1174 795 l
stroke
[] 0 setdash
1177 750 m
1177 716 l
stroke
[] 0 setdash
719 716 m
675 716 l
stroke
699 706 m
719 716 l
699 726 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1673 709 m
1673 712 l
stroke
1663 729 m
1673 709 l
1683 729 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1645 712 m
1686 719 l
stroke
1664 725 m
1645 712 l
1666 707 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
890 716 m
934 716 l
stroke
910 726 m
890 716 l
910 706 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1499 709 m
1465 716 l
stroke
1477 705 m
1499 709 l
1481 723 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1127 712 m
1085 719 l
stroke
1106 707 m
1127 712 l
1108 725 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1240 709 m
1300 719 l
stroke
1259 722 m
1240 709 l
1261 704 l
closepath
gsave eofill grestore
stroke
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
665 671 m
gsave
665 671 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1758 675 m
gsave
1758 675 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1379 1019 m
gsave
1379 1019 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(h) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
905 994 m
gsave
905 994 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(h) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
997 712 m
gsave
997 712 translate
0 rotate
0 -20  m
(x) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1373 719 m
gsave
1373 719 translate
0 rotate
0 -20  m
(x) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
886 675 m
gsave
886 675 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1108 671 m
gsave
1108 671 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1275 678 m
gsave
1275 678 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1452 678 m
gsave
1452 678 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1209 896 m
gsave
1209 896 translate
0 rotate
0 -20  m
(h) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
showpage
%%Trailer


==> zee.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 18 18 552 354
%%Creator: ACE/gr (xmgr) v2.10
%%Title: zee.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap
0.000000 0.000000 0.000000 setrgbcolor
1 setlinewidth
/Times-Italic findfont 
60 scalefont
 setfont
[] 0 setdash
659 757 m
1629 757 l
stroke
[] 0 setdash
890 757 m
1161 1072 l
stroke
[] 0 setdash
1155 1063 m
1468 750 l
stroke
[] 0 setdash
855 757 m
766 757 l
stroke
835 747 m
855 757 l
835 767 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1506 757 m
1550 763 l
stroke
1525 769 m
1506 757 l
1527 751 l
closepath
gsave eofill grestore
stroke
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1291 971 m
gsave
1291 971 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(h) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1161 753 m
gsave
1161 753 translate
0 rotate
0 -20  m
(x) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
978 937 m
gsave
978 937 translate
0 rotate
0 -20  m
(h) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
776 706 m
gsave
776 706 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1559 703 m
gsave
1559 703 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1032 703 m
gsave
1032 703 translate
0 rotate
0 -20  m
(l) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
showpage
%%Trailer

